On groups with few subgroups not in the Chermak-Delgado lattice

We investigate the question of how many subgroups of a finite group are not in its Chermak-Delgado lattice. The Chermak-Delgado lattice for a finite group is a self-dual lattice of subgroups with many intriguing properties. Fasol\u{a} and T\u{a}rn\u{a}uceanu asked how many subgroups are not in the Chermak-Delgado lattice and classified all groups with two or less subgroups not in the Chermak-Delgado lattice. We extend their work by classifying all groups with less than five subgroups not in the Chermak-Delgado lattice. In addition, we show that a group with less than five subgroups not in the Chermak--Delgado lattice is nilpotent. In this vein we also show that the only non-nilpotent group with five or fewer subgroups in the Chermak-Delgado lattice is S_3.

==> PaperNotes.txt <==
If we stick with the alternative proofs, we need an appendix with a program. 

    Probably highlight the proof technique earlier in the paper. Reducing to a finite possible list of counterexamples is a general technique in group theory/ mathematics wit large. 


Can we clean up the larger arguments? 

Venues: 
Bulletin of the Australian Math Society. <fast>
Journal Of Algebra <just sent a paper>
    <editors? Derek Holt>
Archiv der Math 
Journal of Group Theory <snobish - fast>

International Journal of Algebra and Computation 
Math. Monthly. <too slow>



==> previous_versions/PaperNotes.txt <==
If we stick with the alternative proofs, we need an appendix with a program. 

    Probably highlight the proof technique earlier in the paper. Reducing to a finite possible list of counterexamples is a general technique in group theory/ mathematics wit large. 


Can we clean up the larger arguments? 

Venues: 
Bulletin of the Australian Math Society. <fast>
Journal Of Algebra <just sent a paper>
    <editors? Derek Holt>
Archiv der Math 
Journal of Group Theory <snobish - fast>

International Journal of Algebra and Computation 
Math. Monthly. <too slow>


